Total positivity and spectral theory for Toeplitz Hessenberg matrix ensembles

In this paper we define and lay the groundwork for studying a novel matrix ensemble: totally positive Hessenberg Toeplitz operators, denoted TPHT. This is the intersection of two ensembles that have been significantly explored: totally positive Hessenberg matrices (TPH) and Hessenberg Toeplitz matrices (HT). TPHT has a rich linear algebraic and spectral structure that we describe. Along the way we find some previously unnoticed connections between certain Toeplitz normal forms for matrices and Lie theoretic interpretations. We also numerically study the spectral asymptotics of TPH matrices via the TPHT ensemble and use this to open a study of TPHT with random symbols.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 










